Supermodeling of tumor dynamics with parallel isogeometric analysis solver

Supermodeling is a modern, model-ensembling paradigm that integrates several self-synchronized imperfect sub-models by controlling a few meta-parameters to generate more accurate predictions of complex systems' dynamics. Continual synchronization between sub-models allows for trajectory predictions with superior accuracy compared to a single model or a classical ensemble of independent models whose decision fusion is based on the majority voting or averaging the outcomes. However, it comes out from numerous observations that the supermodeling procedure's convergence depends on a few principal factors such as (1) the number of sub-models, (2) their proper selection, and (3) the choice of the convergent optimization procedure, which assimilates the supermodel meta-parameters to data. Herein, we focus on modeling the evolution of the system described by a set of PDEs. We prove that supermodeling is conditionally convergent to a fixed-point attractor regarding only the supermodel meta-parameters. We investigate the formal conditions of the convergence of the supermodeling scheme theoretically. We employ the Banach fixed point theorem for the supermodeling correction operator, updating the synchronization constants' values iteratively. The "nudging" of the supermodel to the ground truth should be well balanced because both too small and too large attraction to data cause the supermodel desynchronization. The time-step size can control the convergence of the training procedure, by balancing the Lipshitz continuity constant of the PDE operator. All the sub-models have to be close to the ground-truth along the training trajectory but still sufficiently diverse to explore the phase space better. As an example, we discuss the three-dimensional supermodel of tumor evolution to demonstrate the supermodel's perfect fit to artificial data generated based on real medical images.

==> diffs678.txt <==
x	N8	B8	A8	N7	B7	A7	N6	B6	A6
1	243254000	243254000	243254000	243254000	243254000	243254000	243254000	243254000	243254000
2	17588000	17586000	17588000	17588000	17588000	17588000	17588000	17588000	17588000
3	8785000	8781000	8787000	8785000	8784000	8787000	8787000	8786000	8787000
4	6339000	6322000	6344000	6338000	6336000	6344000	6343000	6341000	6344000
5	4689000	4660000	4704000	4686000	4679000	4704000	4703000	4694000	4704000
6	3566000	3518000	3568000	3561000	3543000	3568000	3584000	3562000	3568000
7	2776000	2713000	2746000	2770000	2738000	2746000	2798000	2760000	2746000
8	2324000	2027000	2165000	2319000	2271000	2165000	2347000	2293000	2165000
9	2013000	-5955000	1801000	2113000	2044000	1801000	2172000	2099000	1801000
10	-3557000	-18693000	1623000	1085000	965000	1623000	2124000	2031000	1623000
11	-8667000	-14620000	1653000	247000	-877000	1653000	2178000	2036000	1652000
12	-10580000	-142193000	1702000	-12208000	-15096000	1701000	2192000	1315000	1700000
13	-147789000	4091000	1812000	-33950000	-46154000	1811000	1789000	449000	1808000
14	52243000	-199197000	1911000	-7075000	-13033000	1912000	1595000	-3872000	1909000
15	-282594000	-45547000	1967000	-159258000	-210716000	1991000	-3036000	-10914000	1995000
16	245945800	-30457000	1058000	37114000	69064000	1939000	-4665000	-21183000	2078000
17	-443441000	-72338000	-399000	-222828000	-284618000	1537000	-15853000	-37861000	2084000
18	335283500	-64265000	-8531000	130661000	96786000	-2252000	-26781000	-47892000	1540000
19	-304337000	-37789000	-24608000	-310612000	-144974000	-5635000	-39256000	-84101000	737000
20	251444900	-38817000	-41360000	169016000	37552000	-16719000	-62618000	-61733000	-2824000
21	-152838000	-20703000	-163364000	-226988000	-81773000	-39737000	-57822000	-116071000	-6318000
22	174945000	-26649000	4916000	132224000	13599000	-39944000	-107951000	-54163000	-15349000
23	-58163000	-15066000	-179170000	-125903000	-48028000	-149206000	-54721000	-96065000	-27533000
24	103866000	-20202000	103018000	97948000	4141000	-11922000	-121251000	-41927000	-35601000
25	-5413000	-13453000	-62413000	-78321000	-31773000	-162748000	-33018000	-61842000	-71700000
26	38320000	-16414000	112766000	72510000	281000	23117000	-85131000	-34224000	-46660000
27	-1006000	-12697000	-35950000	-56063000	-24352000	-95899000	-13595000	-39601000	-108501000
28	-7049000	-13904000	19222000	52655000	-1338000	23826000	-51529000	-29179000	-37699000
29	-5264000	-11640000	-15211000	-43843000	-20975000	-78169000	-2561000	-27640000	-84895000
30	-19078000	-12598000	-49640000	37466000	-2421000	15598000	-36362000	-25190000	-26983000
31	-1985000	-9799000	-26729000	-35482000	-18251000	-57077000	4586000	-21127000	-49334000
32	-18494000	-12261000	-49737000	26847000	-3450000	7640000	-34212000	-22498000	-23103000
33	425000	-7824000	-20886000	-29626000	-15661000	-46773000	11357000	-17719000	-34769000
34	-15079000	-11713000	-35936000	19991000	-3623000	3397000	-38709000	-21033000	-23451000
35	-2203000	-6251000	-13297000	-26284000	-13318000	-41204000	17512000	-15953000	-29994000
36	-11517000	-11072000	-26110000	16696000	-3973000	1424000	-44024000	-20056000	-24157000
37	-8070000	-4715000	-9552000	-24296000	-11114000	-36015000	22001000	-14599000	-27754000
38	-9880000	-10548000	-20159000	15337000	-4591000	-798000	-46783000	-18125000	-23997000
39	-13359000	-3282000	-8653000	-22881000	-9145000	-30696000	24620000	-14087000	-25313000
40	-10107000	-10117000	-16289000	15291000	-5406000	-4526000	-45920000	-15399000	-23519000
41	-14933000	-1939000	-9171000	-21291000	-7388000	-23872000	24761000	-14453000	-21873000
42	-9198000	-9666000	-13450000	15401000	-6113000	-8718000	-42665000	-12128000	-22470000
43	-14916000	-668000	-9946000	-19753000	-6036000	-17932000	22910000	-15100000	-18798000
44	-6536000	-9174000	-11033000	15508000	-6649000	-11767000	-39059000	-8786000	-19965000
45	-14467000	374000	-10602000	-18614000	-5286000	-12654000	20272000	-15750000	-16353000
46	-3877000	-8518000	-9001000	15488000	-6852000	-14170000	-36121000	-5675000	-16554000
47	-13857000	994000	-11068000	-17445000	-4638000	-8305000	18082000	-16308000	-14339000
48	-1581000	-7767000	-7148000	15292000	-6797000	-15284000	-33076000	-2795000	-13241000
49	-12976000	1502000	-11332000	-16591000	-3731000	-5865000	16118000	-16755000	-12833000
50	51000	-6984000	-5599000	15310000	-6225000	-15249000	-29356000	-28000	-10554000
51	-11585000	1875000	-11419000	-16053000	-2518000	-4542000	13753000	-17088000	-11662000
52	1656000	-6160000	-4429000	15461000	-5387000	-14356000	-24962000	2511000	-8571000
53	-10350000	2102000	-11309000	-15736000	-1167000	-4091000	10847000	-17244000	-10652000
54	3001000	-5262000	-3487000	15693000	-4514000	-13115000	-19980000	4704000	-7281000
55	-9147000	2171000	-10909000	-15582000	145000	-3193000	7229000	-17069000	-9581000
56	3898000	-4262000	-2691000	16029000	-3737000	-12052000	-14843000	6389000	-6363000
57	-7953000	2088000	-10223000	-15548000	1405000	-2282000	3428000	-16427000	-8522000
58	4564000	-3152000	-2007000	16294000	-3203000	-10713000	-10298000	7510000	-5621000
59	-6894000	1821000	-9232000	-15370000	2645000	-1309000	289000	-15296000	-7480000
60	4973000	-1912000	-1442000	15868000	-2967000	-9260000	-6561000	8045000	-4996000
61	-5555000	1416000	-8007000	-14520000	3880000	-213000	-2123000	-13704000	-6417000
62	4738000	-567000	-944000	13398000	-2907000	-7722000	-3460000	8002000	-4399000
63	-4370000	907000	-6654000	-12675000	5045000	875000	-4072000	-11724000	-5311000
64	4768000	845000	-314000	7493000	-2967000	-6140000	-771000	7434000	-3796000
65	-3993000	333000	-5320000	-11558000	6077000	1783000	-5691000	-9435000	-4195000
66	4766000	2286000	465000	2496000	-3049000	-4537000	1568000	6462000	-3175000
67	-3674000	-234000	-3988000	-11299000	6891000	2530000	-6882000	-6949000	-3119000
68	4577000	3713000	1273000	1154000	-3043000	-3030000	3510000	5212000	-2539000
69	-3346000	-744000	-2693000	-10226000	7443000	3179000	-7503000	-4385000	-2121000
70	4292000	5076000	2058000	1590000	-2849000	-1844000	5128000	3832000	-1894000
71	-2981000	-1177000	-1422000	-8506000	7785000	3828000	-7556000	-1843000	-1222000
72	3958000	6331000	2542000	2051000	-2433000	-1185000	6505000	2504000	-1230000
73	-2558000	-1524000	16000	-6668000	7938000	4617000	-7192000	574000	-425000
74	3561000	7418000	2695000	2255000	-1778000	-848000	7695000	1347000	-536000
75	-2091000	-1761000	1588000	-4625000	7931000	5518000	-6586000	2795000	273000
76	3105000	8318000	2660000	1832000	-919000	-751000	8715000	388000	179000
77	-1626000	-1886000	2992000	-2241000	7765000	6474000	-5841000	4792000	895000
78	2516000	9002000	2471000	1263000	35000	-784000	9514000	-370000	897000
79	-1266000	-1861000	4006000	-56000	7439000	7394000	-4969000	6513000	1401000
80	1392000	9452000	2356000	799000	776000	-870000	10025000	-896000	1610000
81	-1091000	-1675000	4754000	1921000	7238000	8104000	-3928000	7947000	1788000
82	404000	9673000	2349000	615000	1352000	-874000	10219000	-1200000	2311000
83	-519000	-1352000	5280000	3593000	7039000	8428000	-2682000	9050000	2137000
84	997000	9693000	2439000	577000	1878000	-687000	10016000	-1331000	2963000
85	1061000	-917000	5627000	4977000	6882000	8480000	-1254000	9706000	2482000
86	1945000	9568000	2596000	728000	2321000	-329000	9342000	-1266000	3531000
87	3043000	-425000	5856000	5805000	6746000	8360000	161000	10013000	2844000
88	2555000	9345000	2789000	1200000	2653000	150000	8432000	-1013000	4005000
89	5144000	105000	5995000	6251000	6646000	8133000	1334000	10021000	3218000
90	3079000	9051000	2989000	1815000	2917000	687000	7581000	-619000	4369000
91	5842000	651000	6063000	6466000	6574000	7847000	2342000	9826000	3575000
92	3885000	8727000	3193000	2242000	3157000	1233000	6936000	-98000	4631000
93	5972000	1219000	6088000	6637000	6545000	7557000	3099000	9521000	3909000
94	4076000	8406000	3386000	2582000	3387000	1762000	6527000	511000	4826000
95	5982000	1768000	6086000	6779000	6536000	7294000	3717000	9154000	4195000
96	4258000	8087000	3569000	2896000	3593000	2252000	6202000	1129000	4972000
97	5986000	2275000	6077000	6883000	6528000	7075000	4210000	8761000	4430000
98	4421000	7791000	3744000	3212000	3782000	2684000	5960000	1722000	5073000
99	5992000	2731000	6064000	6955000	6517000	6893000	4595000	8375000	4621000
100	4557000	7512000	3914000	3439000	3944000	3059000	5777000	2256000	5141000
101	5996000	3138000	6051000	7000000	6503000	6742000	4891000	8016000	4781000
102	4690000	7271000	4076000	3622000	4101000	3380000	5657000	2743000	5190000
103	6010000	3512000	6040000	7023000	6500000	6621000	5135000	7708000	4920000
104	4837000	7080000	4235000	3801000	4266000	3658000	5601000	3193000	5239000
105	6029000	3854000	6041000	7025000	6505000	6536000	5339000	7452000	5048000
106	4986000	6926000	4405000	3983000	4430000	3915000	5585000	3598000	5307000
107	6062000	4175000	6057000	7027000	6527000	6486000	5521000	7253000	5174000
108	5150000	6821000	4573000	4187000	4608000	4146000	5617000	3977000	5379000
109	6104000	4471000	6075000	7028000	6556000	6455000	5684000	7099000	5287000
110	5302000	6735000	4744000	4383000	4773000	4363000	5660000	4309000	5465000
111	6141000	4732000	6109000	7018000	6580000	6451000	5819000	6972000	5404000
112	5445000	6669000	4905000	4575000	4930000	4559000	5716000	4602000	5548000
113	6182000	4968000	6136000	7008000	6606000	6450000	5938000	6876000	5506000
114	5579000	6622000	5047000	4761000	5081000	4726000	5780000	4862000	5620000
115	6223000	5179000	6159000	6997000	6631000	6452000	6043000	6803000	5597000
116	5708000	6593000	5187000	4945000	5227000	4886000	5853000	5096000	5697000
117	6270000	5372000	6188000	6989000	6659000	6465000	6140000	6754000	5687000
118	5834000	6582000	5319000	5124000	5372000	5033000	5933000	5309000	5771000
119	6330000	5558000	6220000	6996000	6699000	6484000	6239000	6733000	5774000
120	5963000	6593000	5452000	5306000	5521000	5178000	6027000	5512000	5852000
121	6390000	5725000	6268000	7002000	6737000	6522000	6330000	6724000	5872000
122	6082000	6612000	5599000	5478000	5662000	5336000	6119000	5693000	5953000
123	6455000	5883000	6336000	7016000	6780000	6580000	6419000	6732000	5984000
124	6199000	6643000	5752000	5644000	5801000	5497000	6214000	5863000	6063000
125	6525000	6033000	6410000	7038000	6828000	6647000	6508000	6754000	6099000
126	6315000	6686000	5888000	5807000	5940000	5641000	6315000	6024000	6162000
127	6602000	6178000	6482000	7068000	6883000	6711000	6598000	6790000	6206000
128	6434000	6743000	6032000	5971000	6082000	5792000	6422000	6181000	6273000
129	6681000	6317000	6555000	7105000	6941000	6777000	6689000	6837000	6311000
130	6546000	6801000	6153000	6124000	6216000	5921000	6525000	6325000	6364000
131	6764000	6449000	6623000	7148000	7002000	6838000	6780000	6891000	6407000
132	6657000	6866000	6268000	6274000	6348000	6043000	6630000	6462000	6453000
133	6850000	6577000	6684000	7197000	7067000	6893000	6871000	6952000	6494000
134	6767000	6937000	6376000	6420000	6479000	6158000	6736000	6595000	6537000
135	6937000	6699000	6750000	7250000	7134000	6952000	6962000	7018000	6582000
136	6873000	7010000	6488000	6559000	6604000	6277000	6839000	6720000	6628000
137	7024000	6816000	6827000	7305000	7202000	7022000	7051000	7086000	6679000
138	6978000	7087000	6599000	6695000	6728000	6396000	6943000	6842000	6722000
139	7115000	6933000	6909000	7367000	7274000	7098000	7143000	7162000	6779000
140	7086000	7172000	6719000	6831000	6854000	6522000	7051000	6964000	6826000
141	7210000	7050000	6991000	7435000	7352000	7173000	7238000	7244000	6876000
142	7192000	7257000	6840000	6961000	6976000	6651000	7157000	7082000	6932000
143	7306000	7163000	7090000	7507000	7432000	7265000	7333000	7329000	6989000
144	7300000	7348000	6968000	7091000	7099000	6786000	7265000	7200000	7048000
145	7402000	7276000	7197000	7581000	7514000	7365000	7429000	7416000	7108000
146	7403000	7437000	7090000	7215000	7217000	6916000	7369000	7312000	7159000
147	7498000	7386000	7297000	7657000	7596000	7458000	7524000	7505000	7219000
148	7509000	7531000	7210000	7339000	7337000	7042000	7477000	7426000	7269000
149	7598000	7497000	7401000	7739000	7684000	7555000	7622000	7598000	7332000
150	7615000	7627000	7328000	7462000	7455000	7167000	7584000	7538000	7378000
151	7699000	7607000	7498000	7823000	7773000	7646000	7722000	7694000	7437000
152	7723000	7727000	7443000	7585000	7575000	7289000	7694000	7652000	7486000
153	7802000	7719000	7599000	7912000	7866000	7740000	7824000	7793000	7546000
154	7832000	7829000	7555000	7709000	7695000	7409000	7806000	7767000	7592000
155	7910000	7834000	7695000	8007000	7964000	7829000	7931000	7897000	7648000
156	7943000	7934000	7663000	7833000	7816000	7524000	7919000	7882000	7695000
157	8017000	7947000	7793000	8103000	8062000	7920000	8036000	8000000	7751000
158	8051000	8037000	7775000	7952000	7933000	7642000	8029000	7994000	7801000
159	8130000	8060000	7900000	8210000	8170000	8021000	8150000	8110000	7863000
160	8170000	8150000	7898000	8080000	8060000	7771000	8150000	8120000	7920000
161	8240000	8180000	8009000	8300000	8270000	8124000	8250000	8220000	7976000
162	8280000	8260000	8008000	8200000	8180000	7888000	8260000	8230000	8027000
163	8350000	8290000	8114000	8410000	8370000	8222000	8370000	8330000	8084000
164	8400000	8370000	8130000	8320000	8300000	8020000	8380000	8350000	8150000
165	8460000	8410000	8220000	8510000	8480000	8320000	8480000	8440000	8200000
166	8500000	8480000	8240000	8440000	8410000	8130000	8490000	8460000	8250000
167	8580000	8520000	8340000	8620000	8590000	8430000	8590000	8550000	8310000
168	8620000	8590000	8360000	8560000	8540000	8250000	8610000	8580000	8370000
169	8690000	8640000	8460000	8720000	8690000	8550000	8700000	8660000	8440000
170	8740000	8710000	8490000	8680000	8660000	8390000	8730000	8700000	8490000
171	8810000	8760000	8570000	8840000	8810000	8660000	8820000	8780000	8560000
172	8860000	8830000	8610000	8810000	8790000	8510000	8850000	8820000	8610000
173	8930000	8880000	8690000	8950000	8930000	8770000	8940000	8900000	8670000
174	8990000	8950000	8730000	8940000	8910000	8640000	8980000	8940000	8730000
175	9040000	9000000	8820000	9060000	9040000	8890000	9050000	9010000	8800000
176	9100000	9060000	8850000	9060000	9030000	8770000	9090000	9060000	8850000
177	9160000	9120000	8930000	9180000	9150000	9000000	9170000	9130000	8910000
178	9230000	9190000	8980000	9190000	9160000	8900000	9220000	9190000	8980000
179	9290000	9240000	9050000	9300000	9280000	9120000	9300000	9260000	9040000
180	9350000	9310000	9100000	9320000	9290000	9030000	9350000	9310000	9100000
181	9420000	9370000	9180000	9430000	9400000	9240000	9430000	9390000	9160000
182	9480000	9440000	9220000	9440000	9420000	9150000	9470000	9440000	9220000
183	9540000	9490000	9300000	9540000	9520000	9360000	9540000	9500000	9290000
184	9600000	9560000	9360000	9570000	9540000	9290000	9590000	9560000	9350000
185	9670000	9630000	9430000	9680000	9650000	9480000	9680000	9640000	9420000
186	9740000	9700000	9490000	9710000	9680000	9430000	9730000	9700000	9480000
187	9800000	9760000	9550000	9800000	9780000	9600000	9810000	9770000	9540000
188	9860000	9820000	9610000	9840000	9810000	9550000	9860000	9830000	9610000
189	9930000	9880000	9680000	9930000	9900000	9730000	9930000	9890000	9670000
190	10000000	9960000	9740000	9970000	9950000	9690000	10000000	9960000	9740000
191	10060000	10020000	9820000	10060000	10030000	9860000	10060000	10030000	9810000
192	10130000	10090000	9870000	10100000	10080000	9820000	10130000	10090000	9870000
193	10190000	10150000	9950000	10190000	10170000	10000000	10200000	10160000	9940000
194	10260000	10220000	10010000	10240000	10210000	9960000	10260000	10220000	10000000
195	10330000	10290000	10080000	10320000	10300000	10120000	10330000	10300000	10070000
196	10400000	10360000	10140000	10380000	10350000	10090000	10400000	10360000	10130000
197	10470000	10430000	10210000	10470000	10440000	10250000	10480000	10440000	10200000
198	10530000	10490000	10280000	10510000	10490000	10240000	10530000	10500000	10270000
199	10610000	10570000	10350000	10600000	10580000	10380000	10610000	10580000	10340000
200	10680000	10640000	10410000	10660000	10640000	10370000	10680000	10650000	10400000
201	10750000	10700000	10480000	10740000	10710000	10510000	10750000	10710000	10470000
202	10820000	10780000	10550000	10800000	10770000	10510000	10820000	10780000	10540000
203	10890000	10850000	10620000	10880000	10860000	10650000	10890000	10860000	10610000
204	10960000	10920000	10690000	10940000	10920000	10650000	10960000	10930000	10680000
205	11030000	10990000	10770000	11020000	11000000	10800000	11030000	11000000	10760000
206	11110000	11070000	10840000	11090000	11060000	10800000	11110000	11070000	10830000
207	11180000	11140000	10900000	11170000	11150000	10930000	11180000	11150000	10890000
208	11250000	11210000	10980000	11230000	11210000	10940000	11250000	11220000	10970000
209	11330000	11290000	11050000	11320000	11300000	11070000	11330000	11300000	11040000
210	11400000	11360000	11130000	11390000	11360000	11100000	11400000	11370000	11120000
211	11470000	11430000	11210000	11460000	11440000	11230000	11480000	11440000	11200000
212	11550000	11510000	11280000	11530000	11510000	11240000	11550000	11520000	11270000
213	11630000	11590000	11350000	11620000	11590000	11370000	11630000	11600000	11340000
214	11700000	11660000	11430000	11680000	11660000	11390000	11700000	11670000	11420000
215	11780000	11740000	11510000	11770000	11750000	11520000	11780000	11750000	11490000
216	11850000	11810000	11580000	11830000	11810000	11550000	11850000	11820000	11570000
217	11940000	11900000	11650000	11920000	11900000	11670000	11940000	11910000	11640000
218	12020000	11970000	11740000	12000000	11970000	11710000	12020000	11980000	11720000
219	12090000	12040000	11810000	12070000	12050000	11820000	12090000	12050000	11800000
220	12170000	12120000	11880000	12150000	12130000	11850000	12170000	12140000	11870000
221	12250000	12210000	11960000	12230000	12210000	11970000	12250000	12220000	11950000
222	12320000	12280000	12040000	12310000	12280000	12010000	12320000	12290000	12030000
223	12410000	12370000	12120000	12390000	12370000	12130000	12410000	12380000	12100000
224	12480000	12440000	12200000	12470000	12440000	12170000	12480000	12450000	12180000
225	12570000	12530000	12280000	12550000	12530000	12290000	12570000	12540000	12270000
226	12640000	12600000	12350000	12620000	12600000	12330000	12640000	12610000	12340000
227	12730000	12680000	12440000	12710000	12690000	12440000	12730000	12690000	12420000
228	12810000	12760000	12520000	12790000	12770000	12490000	12810000	12780000	12500000
229	12900000	12850000	12600000	12880000	12860000	12610000	12900000	12860000	12590000
230	12980000	12940000	12680000	12960000	12940000	12660000	12980000	12950000	12670000
231	13060000	13020000	12760000	13050000	13030000	12770000	13070000	13030000	12750000
232	13140000	13100000	12840000	13120000	13100000	12820000	13140000	13110000	12830000
233	13230000	13190000	12930000	13210000	13190000	12930000	13230000	13200000	12910000
234	13310000	13270000	13010000	13290000	13270000	12990000	13310000	13280000	13000000
235	13400000	13350000	13090000	13380000	13360000	13090000	13400000	13370000	13080000
236	13490000	13440000	13170000	13470000	13450000	13150000	13490000	13460000	13160000
237	13570000	13530000	13260000	13550000	13540000	13260000	13570000	13540000	13240000
238	13660000	13620000	13340000	13640000	13620000	13320000	13660000	13630000	13330000
239	13740000	13700000	13430000	13730000	13710000	13430000	13740000	13710000	13410000
240	13830000	13780000	13520000	13810000	13790000	13500000	13830000	13800000	13500000
241	13920000	13870000	13600000	13900000	13880000	13600000	13920000	13880000	13580000
242	14000000	13960000	13690000	13980000	13960000	13670000	14000000	13970000	13680000
243	14100000	14050000	13770000	14080000	14060000	13770000	14100000	14060000	13760000
244	14190000	14140000	13870000	14170000	14150000	13840000	14190000	14150000	13850000
245	14280000	14230000	13950000	14260000	14240000	13940000	14280000	14250000	13930000
246	14370000	14320000	14040000	14350000	14330000	14020000	14370000	14340000	14030000
247	14460000	14410000	14130000	14440000	14420000	14130000	14460000	14430000	14110000
248	14550000	14500000	14220000	14530000	14510000	14200000	14550000	14520000	14200000
249	14650000	14600000	14310000	14630000	14610000	14300000	14650000	14620000	14290000
250	14730000	14690000	14410000	14710000	14690000	14390000	14730000	14700000	14390000
251	14830000	14780000	14500000	14810000	14790000	14490000	14820000	14800000	14480000
252	14920000	14870000	14580000	14900000	14880000	14560000	14920000	14890000	14560000
253	15010000	14970000	14680000	14990000	14970000	14670000	15010000	14980000	14660000
254	15110000	15060000	14770000	15090000	15070000	14750000	15110000	15080000	14750000
255	15210000	15160000	14870000	15190000	15170000	14860000	15210000	15170000	14850000
256	15300000	15250000	14950000	15280000	15260000	14930000	15300000	15270000	14940000
257	15400000	15350000	15060000	15380000	15360000	15050000	15400000	15370000	15040000
258	15490000	15440000	15140000	15470000	15450000	15120000	15490000	15460000	15120000
259	15590000	15540000	15250000	15570000	15550000	15240000	15590000	15560000	15230000
260	15690000	15640000	15340000	15660000	15650000	15320000	15690000	15650000	15320000
261	15790000	15740000	15440000	15770000	15750000	15430000	15790000	15760000	15420000
262	15880000	15840000	15530000	15860000	15840000	15510000	15880000	15850000	15510000
263	15980000	15930000	15630000	15960000	15940000	15620000	15980000	15950000	15610000
264	16080000	16040000	15730000	16060000	16040000	15710000	16080000	16050000	15710000
265	16180000	16130000	15830000	16160000	16140000	15820000	16180000	16150000	15810000
266	16280000	16230000	15930000	16260000	16240000	15910000	16280000	16250000	15900000
267	16390000	16340000	16030000	16360000	16340000	16010000	16380000	16350000	16000000
268	16480000	16430000	16120000	16460000	16440000	16100000	16480000	16450000	16100000
269	16580000	16540000	16230000	16560000	16540000	16220000	16580000	16550000	16210000
270	16690000	16640000	16330000	16660000	16640000	16300000	16680000	16650000	16300000
271	16800000	16750000	16430000	16770000	16750000	16420000	16790000	16760000	16410000
272	16890000	16840000	16530000	16870000	16850000	16510000	16890000	16860000	16500000
273	17000000	16950000	16630000	16980000	16960000	16620000	17000000	16970000	16610000
274	17100000	17050000	16730000	17080000	17060000	16710000	17100000	17070000	16710000
275	17210000	17160000	16840000	17180000	17160000	16820000	17200000	17170000	16810000
276	17310000	17270000	16950000	17290000	17270000	16920000	17310000	17280000	16920000
277	17420000	17370000	17050000	17390000	17380000	17030000	17410000	17390000	17020000
278	17530000	17480000	17150000	17500000	17480000	17130000	17520000	17490000	17130000
279	17640000	17590000	17250000	17610000	17590000	17240000	17630000	17600000	17230000
280	17740000	17690000	17360000	17720000	17700000	17340000	17740000	17710000	17330000
281	17850000	17800000	17470000	17820000	17800000	17450000	17840000	17810000	17440000
282	17960000	17910000	17580000	17930000	17910000	17550000	17950000	17920000	17550000
283	18070000	18020000	17680000	18040000	18020000	17660000	18060000	18030000	17650000
284	18180000	18130000	17790000	18150000	18130000	17770000	18170000	18140000	17760000
285	18280000	18230000	17900000	18250000	18240000	17880000	18270000	18250000	17870000
286	18390000	18340000	18010000	18370000	18350000	17980000	18390000	18360000	17980000
287	18500000	18450000	18120000	18480000	18460000	18100000	18500000	18470000	18090000
288	18610000	18560000	18230000	18590000	18570000	18200000	18610000	18580000	18200000
289	18720000	18670000	18340000	18700000	18680000	18320000	18720000	18690000	18310000
290	18840000	18790000	18460000	18820000	18800000	18430000	18840000	18810000	18420000
291	18960000	18910000	18560000	18930000	18910000	18540000	18950000	18920000	18530000
292	19070000	19020000	18670000	19040000	19030000	18650000	19060000	19040000	18640000
293	19180000	19130000	18790000	19150000	19140000	18770000	19170000	19150000	18760000
294	19300000	19240000	18900000	19270000	19250000	18870000	19290000	19260000	18870000
295	19410000	19360000	19020000	19380000	19360000	18990000	19400000	19370000	18980000
296	19520000	19470000	19130000	19500000	19480000	19100000	19520000	19490000	19090000
297	19640000	19590000	19250000	19620000	19600000	19220000	19640000	19610000	19210000
298	19770000	19710000	19360000	19740000	19720000	19330000	19760000	19730000	19330000
299	19880000	19830000	19480000	19850000	19840000	19450000	19870000	19850000	19440000
300	20000000	19940000	19590000	19970000	19950000	19560000	19990000	19960000	19560000


==> ressec4.txt <==
x	e1a	e1b	e1c	e1d	e2a	e2b	e2c	e2d	e3a	e3b	e3c	e3d	e7a	e7b	e7c	e7d
1	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000	243259000
2	17626000	17626000	17620000	17628000	17613000	17615000	17580000	17615000	17661000	17658000	17727000	17645000	17594000	17594000	17590000	17591000
3	8830000	8830000	8817000	8834000	8782000	8778000	8698000	8778000	8890000	8901000	8946000	8878000	8749000	8747000	8743000	8740000
4	6394000	6390000	6367000	6402000	6241000	6219000	6067000	6219000	6652000	6676000	6838000	6592000	6286000	6283000	6279000	6275000
5	4828000	4822000	4797000	4837000	4510000	4469000	4276000	4469000	5149000	5178000	5238000	5129000	4621000	4618000	4613000	4609000
6	3877000	3869000	3848000	3881000	3411000	3355000	3163000	3355000	4325000	4367000	4510000	4304000	3472000	3467000	3459000	3459000
7	3283000	3275000	3257000	3280000	2741000	2678000	2506000	2678000	3649000	3674000	3693000	3700000	2643000	2637000	2626000	2629000
8	2945000	2937000	2924000	2937000	2390000	2321000	2182000	2321000	3417000	3476000	3619000	3414000	2032000	2025000	2012000	2017000
9	2759000	2752000	2741000	2748000	2241000	2173000	2061000	2173000	3072000	3100000	3205000	3158000	1575000	1567000	1552000	1558000
10	2657000	2650000	2638000	2645000	2206000	2139000	2036000	2139000	4258000	6265000	6478000	4260000	1233000	1223000	1209000	1213000
11	2633000	2626000	2615000	2619000	2260000	2195000	2096000	2195000	37605000	42795000	49710000	25658000	984000	974000	960000	963000
12	2609000	2601000	2591000	2595000	2317000	2251000	2158000	2251000	63057000	94811000	125669000	82910000	791000	780000	768000	769000
13	2625000	2616000	2605000	2609000	2402000	2326000	2231000	2326000	265241800	285608500	291382100	165721000	641000	631000	619000	619000
14	2635000	2626000	2612000	2618000	2475000	2394000	2289000	2394000	196442000	235756900	325014200	338137400	522000	511000	500000	498000
15	2640000	2629000	2615000	2620000	2531000	2438000	2326000	2438000	504441000	514684000	430211000	320109800	431000	420000	410000	406000
16	2648000	2635000	2621000	2629000	2571000	2469000	2355000	2469000	228094000	247992800	404780100	464584000	348000	338000	329000	323000
17	2657000	2643000	2628000	2638000	2598000	2487000	2373000	2487000	552307000	547251000	422589000	335913000	292000	281000	273000	266000
18	2659000	2644000	2623000	2641000	2611000	2493000	2377000	2493000	158182000	171745000	376828300	448162000	230000	218000	211000	204000
19	2668000	2653000	2626000	2653000	2619000	2501000	2380000	2501000	479003000	464571000	357348400	274887400	197000	186000	176000	170000
20	2651000	2633000	2578000	2636000	2609000	2492000	2360000	2492000	88814000	108631000	318001570	384252900	141000	128000	123000	116000
21	2613000	2581000	2512000	2618000	2599000	2482000	2342000	2482000	413415400	395540100	294788100	217355000	138000	127000	112000	107000
22	2580000	2481000	2386000	2550000	2612000	2495000	2344000	2495000	54881000	75545000	268602700	335466050	50000	30000	19000	23000
23	2085000	1947000	1783000	2028000	2621000	2503000	2344000	2503000	373688600	355210000	249840600	185473000	67000	26000	43000	-113000
24	2096000	1318000	1568000	1802000	2633000	2518000	2345000	2518000	40620000	58080000	233658000	303929700	-208000	-281000	-346000	-308000
25	221000	111000	-940000	366000	2641000	2525000	2346000	2525000	348637700	329646520	218796000	173652000	-2340000	-3225000	-2310000	-2377000
26	394000	-833000	-960000	98000	2655000	2537000	2349000	2537000	38167000	46688000	208948000	283070000	-1729000	-2127000	-2350000	-1946000
27	-2283000	-2812000	-5330000	-1844000	2682000	2563000	2369000	2563000	329519900	310565500	196845000	169723000	-8864000	-9355000	-9007000	-7620000
28	-2477000	-3904000	-4817000	-2269000	2719000	2599000	2394000	2599000	39586000	38478000	190497000	265199800	-5891000	-6575000	-6835000	-5771000
29	-5227000	-5489000	-8684000	-4129000	2765000	2647000	2432000	2647000	311822000	295000000	180711000	167454000	-11580000	-11608000	-11400000	-10906000
30	-6285000	-7771000	-7931000	-4949000	2798000	2683000	2458000	2683000	41163000	31958000	176044000	248164000	-10617000	-11120000	-11403000	-10234000
31	-6906000	-6686000	-10851000	-6718000	2852000	2738000	2504000	2738000	293252300	280992400	168588000	163539000	-10813000	-10624000	-10546000	-10868000
32	-9859000	-11713000	-9762000	-7949000	2905000	2787000	2550000	2787000	43078000	26641000	163647000	235067000	-14143000	-14553000	-14728000	-13783000
33	-6543000	-6377000	-11411000	-9424000	2959000	2838000	2596000	2838000	274986200	268571500	158701000	156743000	-8411000	-8125000	-8154000	-8887000
34	-12803000	-14672000	-10335000	-10106000	3005000	2884000	2636000	2884000	44512000	23097000	152664000	224590000	-16627000	-16997000	-17057000	-16356000
35	-4816000	-4733000	-10952000	-10787000	3040000	2919000	2663000	2919000	258196000	254251000	150617000	150098000	-5451000	-5124000	-5250000	-6127000
36	-15086000	-16654000	-10203000	-10979000	3068000	2949000	2689000	2949000	47790000	26080000	142506000	214543000	-18420000	-18748000	-18725000	-18215000
37	-2473000	-2313000	-10039000	-11182000	3095000	2975000	2713000	2975000	239347000	240697000	143579000	146871000	-2471000	-2138000	-2340000	-3236000
38	-16796000	-17947000	-9598000	-10942000	3128000	3008000	2745000	3008000	55071000	31268000	133389000	200432000	-19759000	-20039000	-19953000	-19573000
39	115000	353000	-9025000	-10956000	3162000	3040000	2773000	3040000	221104000	227440000	137180000	150079000	310000	628000	364000	-498000
40	-17899000	-18758000	-8714000	-10420000	3202000	3078000	2808000	3078000	64251000	38003000	124708000	178530000	-20777000	-21010000	-20865000	-20571000
41	2641000	2924000	-8085000	-10415000	3245000	3121000	2845000	3121000	201008000	212381000	133182000	154268000	2813000	3102000	2777000	1985000
42	-18450000	-19233000	-7685000	-9666000	3288000	3161000	2885000	3161000	79998000	49342000	114466000	151737000	-21535000	-21723000	-21527000	-21297000
43	4809000	5219000	-7321000	-9769000	3325000	3196000	2918000	3196000	178247000	196748000	132493000	163583000	5004000	5261000	4860000	4166000
44	-18609000	-19478000	-6593000	-8779000	3358000	3226000	2946000	3226000	104274000	64123000	107584000	122879000	-22093000	-22237000	-21994000	-21821000
45	6500000	7143000	-6766000	-9119000	3387000	3251000	2970000	3251000	152967000	180071000	130033000	172273000	6891000	7114000	6596000	6039000
46	-18458000	-19521000	-5463000	-7754000	3417000	3279000	2997000	3279000	134880000	80463000	104125000	102609000	-22491000	-22592000	-22290000	-22180000
47	7706000	8664000	-6398000	-8520000	3448000	3308000	3023000	3308000	132061000	167415000	127621000	173017000	8490000	8679000	7971000	7612000
48	-18067000	-19391000	-4321000	-6619000	3470000	3328000	3040000	3328000	168114000	101570000	101391000	87808000	-22747000	-22815000	-22419000	-22396000
49	8437000	9765000	-6202000	-8042000	3494000	3351000	3058000	3351000	115565000	154010000	124672000	171273000	9812000	9964000	8950000	8895000
50	-17461000	-19076000	-3184000	-5375000	3514000	3369000	3073000	3369000	187486000	124630000	99569000	76011000	-22862000	-22905000	-22361000	-22469000
51	8742000	10484000	-6145000	-7702000	3535000	3390000	3089000	3390000	99368000	139139000	120726000	169890000	10848000	10947000	9533000	9860000
52	-16640000	-18582000	-2053000	-4023000	3555000	3409000	3104000	3409000	199626000	148015000	98908000	64506000	-22832000	-22865000	-22119000	-22385000
53	8695000	10856000	-6179000	-7507000	3579000	3433000	3124000	3433000	80802000	123203000	115483000	171267000	11581000	11625000	9742000	10395000
54	-15636000	-17923000	-932000	-2539000	3605000	3456000	3148000	3456000	214804000	171129000	99832000	50939000	-22651000	-22688000	-21693000	-22085000
55	8377000	10934000	-6267000	-7468000	3630000	3479000	3169000	3479000	56048000	106431000	108438000	175755000	11972000	11985000	9578000	10416000
56	-14456000	-17111000	151000	-940000	3660000	3505000	3194000	3505000	237920000	191508000	102310000	36429000	-22300000	-22358000	-21061000	-21527000
57	7826000	10788000	-6387000	-7568000	3693000	3534000	3220000	3534000	25974000	85851000	100430000	179896000	11964000	11954000	9043000	9935000
58	-13122000	-16165000	1196000	731000	3722000	3561000	3243000	3561000	262953000	212919000	104677000	24634000	-21778000	-21848000	-20230000	-20740000
59	7122000	10468000	-6519000	-7768000	3749000	3586000	3261000	3586000	-247000	61377000	94409000	179968000	11448000	11472000	8103000	9047000
60	-11697000	-15088000	2185000	2418000	3777000	3614000	3284000	3614000	276008000	237639000	104557000	15399000	-21020000	-21119000	-19232000	-19763000
61	6388000	10008000	-6647000	-8023000	3802000	3640000	3305000	3640000	-19124000	32512000	90172000	177738000	10372000	10563000	6891000	7894000
62	-10290000	-13885000	3126000	4074000	3829000	3669000	3329000	3669000	280828000	263796000	102169000	7501000	-19951000	-20208000	-18149000	-18657000
63	5711000	9460000	-6752000	-8288000	3861000	3703000	3356000	3703000	-38033000	3378000	89820000	173679000	8845000	9383000	5637000	6628000
64	-8956000	-12592000	3994000	5663000	3890000	3733000	3379000	3733000	286421000	282139000	99124000	4258000	-18607000	-19167000	-17048000	-17491000
65	5141000	8843000	-6789000	-8537000	3919000	3764000	3403000	3764000	-58718000	-18929000	90591000	164866000	6968000	8073000	4477000	5345000
66	-7727000	-11249000	4752000	7152000	3949000	3794000	3428000	3794000	292865000	290996000	96122000	8299000	-17067000	-18008000	-15946000	-16280000
67	4681000	8184000	-6717000	-8734000	3983000	3826000	3456000	3826000	-76885000	-41020000	91300000	156742000	5108000	6680000	3428000	4115000
68	-6587000	-9882000	5390000	8527000	4019000	3860000	3488000	3860000	295838000	301739000	93200000	12173000	-15492000	-16738000	-14873000	-15047000
69	4325000	7527000	-6524000	-8860000	4052000	3890000	3516000	3890000	-91471000	-65251000	91785000	151569000	3528000	5279000	2506000	2977000
70	-5543000	-8544000	5898000	9741000	4083000	3918000	3543000	3918000	295744000	310481000	90507000	12064000	-13997000	-15395000	-13824000	-13798000
71	4057000	6885000	-6208000	-8898000	4119000	3949000	3573000	3949000	-102077000	-84174000	92022000	152769000	2271000	3927000	1723000	1948000
72	-4576000	-7240000	6325000	10768000	4157000	3983000	3604000	3983000	288258000	311623000	88201000	12737000	-12663000	-14088000	-12831000	-12569000
73	3900000	6303000	-5776000	-8810000	4202000	4025000	3644000	4025000	-99996000	-99098000	91877000	153967000	1289000	2729000	1049000	1018000
74	-3682000	-5985000	6651000	11547000	4239000	4058000	3672000	4058000	281041000	308456000	86470000	13502000	-11512000	-12874000	-11905000	-11381000
75	3802000	5748000	-5271000	-8586000	4276000	4093000	3703000	4093000	-96436000	-106620000	91012000	155065000	522000	1710000	456000	179000
76	-2847000	-4793000	6882000	11988000	4311000	4128000	3733000	4128000	273347000	298622000	85488000	14248000	-10525000	-11768000	-11044000	-10247000
77	3755000	5272000	-4701000	-8142000	4345000	4163000	3764000	4163000	-92450000	-103125000	89243000	156506000	-78000	857000	-49000	-572000
78	-2041000	-3658000	7015000	12105000	4382000	4201000	3799000	4201000	265402000	290097000	86802000	15136000	-9674000	-10760000	-10242000	-9172000
79	3739000	4884000	-4076000	-7452000	4417000	4238000	3830000	4238000	-91241000	-98817000	84387000	157978000	-547000	144000	-483000	-1252000
80	-1257000	-2587000	7078000	11919000	4456000	4279000	3864000	4279000	265933000	281097000	93397000	16267000	-8934000	-9849000	-9503000	-8158000
81	3749000	4589000	-3399000	-6545000	4495000	4318000	3899000	4318000	-93088000	-94355000	78161000	159322000	-906000	-439000	-864000	-1848000
82	-494000	-1568000	7099000	11455000	4536000	4356000	3933000	4356000	270375000	273588000	101842000	17572000	-8276000	-9036000	-8818000	-7213000
83	3787000	4382000	-2677000	-5464000	4583000	4403000	3975000	4403000	-94671000	-94938000	71618000	160672000	-1182000	-917000	-1193000	-2359000
84	271000	-587000	7088000	10781000	4640000	4457000	4027000	4457000	275003000	276233000	110587000	18922000	-7673000	-8302000	-8171000	-6340000
85	3857000	4261000	-1925000	-4263000	4691000	4505000	4072000	4505000	-96341000	-96628000	66896000	162293000	-1388000	-1297000	-1444000	-2769000
86	998000	319000	6998000	9956000	4734000	4546000	4110000	4546000	279694000	280655000	117376000	19999000	-7126000	-7646000	-7576000	-5561000
87	3934000	4193000	-1182000	-3033000	4773000	4584000	4145000	4584000	-98063000	-98097000	64093000	164268000	-1564000	-1624000	-1654000	-3086000
88	1689000	1167000	6877000	9081000	4811000	4620000	4178000	4620000	284481000	285118000	122742000	20703000	-6613000	-7057000	-7034000	-4883000
89	4048000	4201000	-420000	-1806000	4851000	4659000	4213000	4659000	-99812000	-99528000	62059000	166581000	-1709000	-1888000	-1814000	-3292000
90	2358000	1961000	6740000	8249000	4886000	4694000	4246000	4694000	289341000	289584000	127517000	21087000	-6126000	-6530000	-6543000	-4312000
91	4191000	4273000	349000	-632000	4921000	4729000	4278000	4729000	-101595000	-100945000	60604000	169093000	-1836000	-2099000	-1933000	-3410000
92	3027000	2719000	6605000	7516000	4956000	4763000	4310000	4763000	294288000	294083000	131710000	21364000	-5647000	-6049000	-6085000	-3833000
93	4360000	4406000	1114000	460000	4993000	4799000	4343000	4799000	-103400000	-102353000	59301000	171642000	-1944000	-2254000	-2015000	-3433000
94	3699000	3443000	6487000	6924000	5032000	4837000	4379000	4837000	299307000	298664000	135635000	21665000	-5186000	-5614000	-5665000	-3444000
95	4578000	4585000	1866000	1460000	5070000	4875000	4413000	4875000	-105224000	-103809000	58063000	174173000	-2052000	-2360000	-2065000	-3393000
96	4323000	4099000	6381000	6490000	5107000	4911000	4448000	4911000	304384000	303342000	139467000	21999000	-4715000	-5204000	-5267000	-3110000
97	4819000	4776000	2587000	2359000	5144000	4948000	4482000	4948000	-107063000	-105324000	56804000	176676000	-2181000	-2436000	-2099000	-3317000
98	4780000	4652000	6289000	6211000	5186000	4988000	4520000	4988000	309524000	308242000	143382000	22388000	-4252000	-4842000	-4911000	-2844000
99	5051000	4961000	3251000	3161000	5227000	5029000	4557000	5029000	-108923000	-106961000	55654000	179133000	-2334000	-2480000	-2112000	-3214000
100	5094000	5064000	6201000	6058000	5267000	5068000	4593000	5068000	314729000	313314000	146901000	22822000	-3773000	-4503000	-4570000	-2609000
101	5201000	5099000	3825000	3852000	5310000	5109000	4628000	5109000	-110818000	-108731000	55434000	181542000	-2494000	-2478000	-2088000	-3077000
102	5334000	5331000	6123000	5993000	5354000	5151000	4665000	5151000	320013000	318532000	150147000	23334000	-3294000	-4198000	-4257000	-2407000
103	5286000	5186000	4286000	4414000	5397000	5190000	4701000	5190000	-112744000	-110587000	55668000	183883000	-2681000	-2465000	-2058000	-2942000
104	5519000	5529000	6038000	5968000	5441000	5232000	4738000	5232000	325375000	323842000	153209000	23930000	-2813000	-3920000	-3968000	-2223000
105	5362000	5263000	4671000	4808000	5487000	5276000	4776000	5276000	-114693000	-112477000	56106000	186222000	-2863000	-2424000	-2005000	-2796000
106	5669000	5687000	5956000	5945000	5531000	5318000	4814000	5318000	330826000	329237000	156187000	24566000	-2327000	-3665000	-3695000	-2051000
107	5432000	5336000	4987000	5099000	5572000	5356000	4847000	5356000	-116688000	-114399000	56681000	188814000	-3046000	-2379000	-1951000	-2659000
108	5781000	5805000	5887000	5931000	5613000	5394000	4880000	5394000	336363000	334712000	159100000	24975000	-1873000	-3440000	-3447000	-1898000
109	5505000	5412000	5246000	5330000	5654000	5434000	4914000	5434000	-118712000	-116350000	57311000	191788000	-3196000	-2329000	-1897000	-2530000
110	5878000	5908000	5851000	5942000	5698000	5476000	4952000	5476000	341995000	340281000	162063000	25192000	-1451000	-3233000	-3214000	-1754000
111	5592000	5501000	5467000	5525000	5743000	5520000	4991000	5520000	-120768000	-118326000	57894000	194868000	-3303000	-2263000	-1832000	-2397000
112	5967000	5999000	5846000	5973000	5787000	5562000	5028000	5562000	347715000	345924000	165150000	25516000	-1050000	-3025000	-2975000	-1601000
113	5678000	5590000	5643000	5682000	5829000	5602000	5064000	5602000	-122883000	-120337000	58384000	198073000	-3341000	-2167000	-1743000	-2247000
114	6046000	6077000	5861000	6011000	5870000	5642000	5102000	5642000	353541000	351652000	168338000	25859000	-695000	-2832000	-2747000	-1451000
115	5771000	5686000	5793000	5817000	5914000	5685000	5141000	5685000	-125041000	-122363000	58805000	201365000	-3353000	-2080000	-1666000	-2117000
116	6127000	6156000	5902000	6067000	5958000	5728000	5180000	5728000	359483000	357458000	171616000	26216000	-396000	-2662000	-2538000	-1315000
117	5870000	5789000	5924000	5939000	6005000	5773000	5221000	5773000	-127263000	-124414000	59115000	204704000	-3327000	-1989000	-1589000	-1991000
118	6207000	6232000	5959000	6132000	6051000	5817000	5261000	5817000	365528000	363340000	175025000	26578000	-131000	-2499000	-2334000	-1179000
119	5969000	5891000	6040000	6050000	6096000	5860000	5302000	5860000	-129524000	-126491000	59275000	208067000	-3264000	-1890000	-1507000	-1863000
120	6291000	6310000	6032000	6208000	6146000	5906000	5346000	5906000	371675000	369311000	178633000	26961000	112000	-2343000	-2134000	-1041000
121	6072000	5998000	6148000	6158000	6192000	5949000	5387000	5949000	-131797000	-128592000	59242000	211459000	-3174000	-1794000	-1431000	-1746000
122	6369000	6385000	6109000	6285000	6238000	5994000	5428000	5994000	377880000	375365000	182479000	27354000	320000	-2203000	-1947000	-913000
123	6176000	6106000	6249000	6262000	6287000	6041000	5471000	6041000	-134063000	-130724000	59029000	214872000	-3060000	-1695000	-1355000	-1631000
124	6453000	6465000	6196000	6370000	6336000	6088000	5514000	6088000	384145000	381508000	186556000	27773000	510000	-2061000	-1761000	-780000
125	6279000	6212000	6346000	6363000	6383000	6133000	5555000	6133000	-136359000	-132886000	58791000	218318000	-2923000	-1589000	-1275000	-1513000
126	6535000	6542000	6284000	6455000	6429000	6176000	5594000	6176000	390483000	387739000	190665000	28196000	680000	-1922000	-1578000	-647000
127	6380000	6316000	6436000	6460000	6474000	6220000	5633000	6220000	-138678000	-135078000	58893000	221812000	-2766000	-1475000	-1190000	-1393000
128	6616000	6620000	6375000	6542000	6518000	6263000	5670000	6263000	396912000	394062000	194388000	28623000	828000	-1785000	-1402000	-517000
129	6481000	6421000	6526000	6556000	6563000	6307000	5709000	6307000	-141027000	-137301000	59345000	225355000	-2601000	-1362000	-1110000	-1279000
130	6701000	6701000	6468000	6631000	6608000	6351000	5748000	6351000	403432000	400476000	197882000	29050000	968000	-1642000	-1221000	-380000
131	6584000	6526000	6616000	6654000	6655000	6395000	5787000	6395000	-143409000	-139557000	59945000	228957000	-2413000	-1231000	-1013000	-1153000
132	6789000	6785000	6565000	6725000	6703000	6440000	5827000	6440000	410054000	406984000	201298000	29467000	1104000	-1492000	-1037000	-239000
133	6691000	6635000	6711000	6756000	6754000	6488000	5870000	6488000	-145835000	-141837000	60737000	232641000	-2224000	-1102000	-919000	-1031000
134	6881000	6875000	6667000	6822000	6803000	6536000	5912000	6536000	416772000	413580000	204589000	29859000	1220000	-1347000	-860000	-104000
135	6806000	6752000	6813000	6866000	6863000	6593000	5964000	6593000	-148302000	-144151000	61678000	236419000	-2035000	-973000	-828000	-915000
136	6985000	6976000	6780000	6931000	6918000	6647000	6012000	6647000	423597000	420273000	207799000	30213000	1331000	-1197000	-683000	33000
137	6914000	6861000	6908000	6968000	6970000	6696000	6055000	6696000	-150838000	-146518000	62730000	240276000	-1834000	-834000	-726000	-793000
138	7078000	7066000	6881000	7030000	7022000	6745000	6100000	6745000	430540000	427065000	210938000	30535000	1417000	-1056000	-516000	157000
139	7023000	6972000	7007000	7072000	7076000	6797000	6147000	6797000	-153423000	-148903000	63830000	244232000	-1645000	-710000	-641000	-688000
140	7181000	7166000	6991000	7137000	7133000	6852000	6198000	6852000	437607000	433959000	214080000	30851000	1481000	-920000	-356000	270000
141	7135000	7086000	7109000	7180000	7186000	6902000	6246000	6902000	-156074000	-151324000	64936000	248267000	-1454000	-587000	-557000	-583000
142	7280000	7263000	7097000	7240000	7240000	6954000	6290000	6954000	444798000	440943000	217233000	31120000	1514000	-792000	-207000	376000
143	7244000	7196000	7208000	7286000	7293000	7005000	6335000	7005000	-158807000	-153777000	66076000	252399000	-1266000	-471000	-480000	-486000
144	7380000	7361000	7203000	7344000	7347000	7056000	6381000	7056000	452132000	448028000	220414000	31308000	1519000	-668000	-63000	476000
145	7353000	7305000	7308000	7391000	7399000	7106000	6426000	7106000	-161592000	-156262000	67240000	256680000	-1066000	-355000	-399000	-386000
146	7479000	7458000	7307000	7447000	7451000	7156000	6472000	7156000	459599000	455208000	223620000	31356000	1511000	-542000	81000	577000
147	7463000	7417000	7410000	7498000	7506000	7208000	6519000	7208000	-164447000	-158777000	68433000	261167000	-858000	-241000	-318000	-288000
148	7586000	7564000	7420000	7558000	7563000	7263000	6569000	7263000	467201000	462490000	226856000	31242000	1487000	-420000	218000	671000
149	7580000	7534000	7519000	7612000	7621000	7319000	6619000	7319000	-167349000	-161319000	69648000	265927000	-642000	-123000	-230000	-186000
150	7694000	7670000	7531000	7670000	7678000	7373000	6668000	7373000	474918000	469870000	230116000	30836000	1458000	-288000	363000	766000
151	7693000	7648000	7625000	7723000	7735000	7428000	6717000	7428000	-170280000	-163900000	70879000	271060000	-422000	-4000	-139000	-88000
152	7800000	7775000	7641000	7779000	7790000	7482000	6764000	7482000	482704000	477359000	233416000	30056000	1416000	-160000	504000	841000
153	7802000	7758000	7727000	7830000	7843000	7533000	6808000	7533000	-173196000	-166526000	72126000	276686000	-193000	123000	-37000	13000
154	7907000	7880000	7750000	7888000	7899000	7587000	6856000	7587000	490564000	484954000	236767000	28775000	1373000	-23000	650000	917000
155	7918000	7874000	7837000	7944000	7956000	7643000	6905000	7643000	-176129000	-169189000	73392000	282964000	8000	235000	53000	100000
156	8024000	7996000	7869000	8008000	8020000	7705000	6959000	7705000	498526000	492657000	240170000	26772000	1305000	100000	775000	969000
157	8040000	7990000	7950000	8060000	8080000	7760000	7010000	7760000	-179070000	-171880000	74678000	290112000	182000	339000	142000	187000
158	8130000	8110000	7980000	8120000	8140000	7820000	7060000	7820000	506563000	500457000	243618000	23887000	1236000	230000	887000	1020000
159	8160000	8110000	8060000	8180000	8200000	7880000	7110000	7880000	-182060000	-174620000	75956000	298297000	347000	441000	235000	282000
160	8250000	8220000	8100000	8240000	8260000	7930000	7170000	7930000	514699000	508363000	247115000	19930000	1163000	358000	978000	1063000
161	8270000	8230000	8180000	8300000	8320000	7990000	7220000	7990000	-185090000	-177400000	77221000	307736000	505000	538000	333000	384000
162	8370000	8340000	8220000	8360000	8380000	8060000	7280000	8060000	522969000	516403000	250693000	14950000	1123000	507000	1083000	1129000
163	8390000	8350000	8290000	8410000	8440000	8110000	7330000	8110000	-188140000	-180210000	78496000	318396000	660000	635000	425000	492000
164	8480000	8450000	8330000	8470000	8500000	8170000	7380000	8170000	531327000	524542000	254316000	9650000	1065000	620000	1146000	1162000
165	8510000	8470000	8410000	8530000	8560000	8230000	7430000	8230000	-191240000	-183080000	79779000	329268000	789000	714000	491000	564000
166	8600000	8560000	8450000	8590000	8620000	8290000	7490000	8290000	539806000	532800000	257993000	4780000	1015000	717000	1193000	1184000
167	8630000	8580000	8520000	8640000	8670000	8340000	7530000	8340000	-194390000	-185990000	81080000	339626000	893000	772000	536000	617000
168	8710000	8680000	8570000	8710000	8740000	8400000	7590000	8400000	548395000	541173000	261709000	470000	968000	795000	1221000	1194000
169	8750000	8710000	8640000	8760000	8800000	8450000	7640000	8450000	-197550000	-188930000	82420000	349360000	981000	820000	572000	665000
170	8820000	8790000	8680000	8820000	8850000	8510000	7680000	8510000	557081000	549653000	265451000	-3360000	929000	860000	1239000	1198000
171	8870000	8830000	8760000	8890000	8920000	8570000	7740000	8570000	-200760000	-191910000	83800000	358806000	1059000	863000	609000	714000
172	8950000	8910000	8800000	8950000	8980000	8630000	7790000	8630000	565891000	558258000	269236000	-7200000	907000	923000	1261000	1208000
173	8990000	8950000	8870000	9000000	9030000	8680000	7840000	8680000	-204010000	-194940000	85190000	368363000	1133000	905000	651000	769000
174	9070000	9030000	8920000	9070000	9100000	8750000	7890000	8750000	574816000	566976000	273065000	-11470000	892000	975000	1277000	1217000
175	9110000	9070000	8990000	9130000	9160000	8800000	7940000	8800000	-207290000	-198010000	86630000	378319000	1192000	937000	687000	817000
176	9190000	9150000	9040000	9190000	9220000	8860000	8000000	8860000	583842000	575802000	276929000	-16400000	887000	1022000	1293000	1229000
177	9250000	9200000	9120000	9260000	9290000	8930000	8060000	8930000	-210610000	-201110000	88090000	389173000	1243000	964000	723000	863000
178	9320000	9280000	9170000	9320000	9350000	8990000	8110000	8990000	592990000	584752000	280840000	-22510000	888000	1064000	1307000	1239000
179	9370000	9330000	9240000	9380000	9410000	9050000	8160000	9050000	-213980000	-204270000	89560000	401403000	1287000	988000	758000	907000
180	9440000	9400000	9290000	9450000	9480000	9110000	8220000	9110000	602267000	593827000	284794000	-30230000	892000	1100000	1317000	1248000
181	9490000	9450000	9360000	9510000	9540000	9170000	8270000	9170000	-217380000	-207470000	91060000	415464000	1325000	1013000	793000	949000
182	9570000	9530000	9420000	9570000	9600000	9230000	8330000	9230000	611663000	603022000	288779000	-39740000	908000	1140000	1333000	1264000
183	9630000	9580000	9490000	9640000	9670000	9290000	8380000	9290000	-220830000	-210710000	92610000	431390000	1357000	1035000	826000	987000
184	9690000	9650000	9540000	9700000	9720000	9350000	8430000	9350000	621175000	612332000	292789000	-50420000	924000	1173000	1344000	1277000
185	9750000	9700000	9610000	9760000	9790000	9420000	8480000	9420000	-224330000	-214010000	94180000	448247000	1384000	1056000	858000	1022000
186	9830000	9790000	9670000	9830000	9860000	9480000	8540000	9480000	630823000	621777000	296842000	-59960000	943000	1204000	1356000	1291000
187	9880000	9840000	9740000	9890000	9920000	9540000	8600000	9540000	-227870000	-217340000	95800000	463409000	1410000	1080000	892000	1058000
188	9960000	9920000	9800000	9960000	9990000	9610000	8650000	9610000	640595000	631345000	300924000	-67120000	967000	1236000	1370000	1307000
189	10020000	9980000	9880000	10030000	10060000	9680000	8720000	9680000	-231460000	-220720000	97460000	476814000	1436000	1108000	929000	1096000
190	10100000	10060000	9940000	10100000	10130000	9750000	8780000	9750000	650503000	641046000	305040000	-72610000	1000000	1272000	1391000	1330000
191	10160000	10110000	10010000	10170000	10200000	9810000	8830000	9810000	-235110000	-224150000	99150000	489384000	1465000	1140000	969000	1137000
192	10230000	10190000	10070000	10230000	10260000	9880000	8890000	9880000	660540000	650871000	309190000	-76650000	1027000	1299000	1405000	1347000
193	10290000	10250000	10140000	10300000	10330000	9940000	8950000	9940000	-238810000	-227630000	100870000	500873000	1488000	1168000	1005000	1173000
194	10370000	10320000	10210000	10370000	10400000	10010000	9010000	10010000	670712000	660827000	313380000	-79840000	1063000	1333000	1426000	1371000
195	10430000	10390000	10280000	10440000	10480000	10080000	9070000	10080000	-242560000	-231150000	102630000	511397000	1519000	1205000	1050000	1216000
196	10510000	10460000	10350000	10510000	10550000	10150000	9140000	10150000	681030000	670927000	317620000	-82130000	1102000	1369000	1451000	1400000
197	10570000	10520000	10410000	10580000	10610000	10210000	9190000	10210000	-246360000	-234720000	104420000	520840000	1541000	1234000	1085000	1251000
198	10640000	10600000	10480000	10650000	10690000	10280000	9250000	10280000	691474000	681146000	321880000	-83690000	1137000	1398000	1471000	1423000
199	10710000	10660000	10550000	10720000	10760000	10350000	9310000	10350000	-250200000	-238330000	106260000	529494000	1568000	1270000	1127000	1291000
200	10790000	10740000	10620000	10790000	10830000	10410000	9370000	10410000	702062000	691502000	326190000	-84780000	1178000	1432000	1496000	1451000
201	10860000	10810000	10700000	10870000	10910000	10490000	9440000	10490000	-254100000	-241980000	108140000	537537000	1595000	1305000	1168000	1330000
202	10930000	10890000	10770000	10940000	10980000	10560000	9500000	10560000	712798000	702001000	330550000	-85780000	1223000	1470000	1526000	1485000
203	11000000	10950000	10830000	11010000	11040000	10620000	9560000	10620000	-258060000	-245690000	110030000	545439000	1623000	1342000	1210000	1370000
204	11070000	11030000	10900000	11080000	11120000	10690000	9620000	10690000	723666000	712629000	334940000	-86600000	1264000	1501000	1552000	1514000
205	11140000	11100000	10980000	11150000	11190000	10760000	9680000	10760000	-262070000	-249450000	111980000	553168000	1645000	1373000	1246000	1404000
206	11220000	11170000	11050000	11230000	11260000	10830000	9740000	10830000	734681000	723396000	339390000	-87330000	1297000	1526000	1571000	1537000
207	11290000	11240000	11120000	11300000	11330000	10900000	9810000	10900000	-266120000	-253240000	113960000	560778000	1664000	1401000	1279000	1434000
208	11370000	11320000	11190000	11380000	11410000	10970000	9870000	10970000	745847000	734310000	343880000	-88010000	1335000	1555000	1594000	1564000
209	11440000	11390000	11260000	11450000	11480000	11040000	9930000	11040000	-270240000	-257100000	115980000	568384000	1687000	1434000	1316000	1469000
210	11520000	11470000	11340000	11520000	11550000	11110000	9990000	11110000	757149000	745354000	348420000	-88680000	1375000	1587000	1620000	1594000
211	11590000	11540000	11420000	11600000	11630000	11190000	10060000	11190000	-274400000	-260990000	118040000	576050000	1717000	1474000	1359000	1510000
212	11670000	11620000	11490000	11680000	11710000	11260000	10120000	11260000	768608000	756550000	353000000	-89330000	1417000	1619000	1649000	1626000
213	11750000	11700000	11570000	11760000	11790000	11330000	10190000	11330000	-278620000	-264950000	120140000	583784000	1742000	1507000	1396000	1545000
214	11820000	11770000	11640000	11830000	11860000	11400000	10250000	11400000	780214000	767889000	357630000	-90000000	1457000	1650000	1675000	1656000
215	11900000	11840000	11720000	11910000	11940000	11470000	10320000	11470000	-282900000	-268950000	122270000	591604000	1768000	1542000	1434000	1581000
216	11980000	11930000	11790000	11990000	12020000	11550000	10380000	11550000	791972000	779376000	362310000	-90670000	1495000	1678000	1700000	1684000
217	12050000	12000000	11870000	12060000	12090000	11620000	10440000	11620000	-287240000	-273010000	124460000	599540000	1797000	1581000	1475000	1621000
218	12140000	12080000	11950000	12140000	12170000	11700000	10520000	11700000	803883000	791007000	367040000	-91360000	1535000	1711000	1728000	1716000
219	12210000	12160000	12020000	12220000	12250000	11770000	10580000	11770000	-291630000	-277110000	126680000	607580000	1817000	1609000	1506000	1649000
220	12290000	12230000	12100000	12300000	12320000	11840000	10650000	11840000	815941000	802784000	371800000	-92050000	1571000	1738000	1752000	1743000
221	12370000	12310000	12180000	12370000	12400000	11920000	10710000	11920000	-296080000	-281260000	128940000	615710000	1841000	1642000	1541000	1683000
222	12450000	12390000	12250000	12450000	12480000	11990000	10780000	11990000	828157000	814711000	376620000	-92750000	1608000	1766000	1778000	1772000
223	12530000	12480000	12340000	12540000	12570000	12080000	10860000	12080000	-300580000	-285470000	131260000	623950000	1865000	1674000	1575000	1715000
224	12610000	12560000	12420000	12620000	12640000	12150000	10920000	12150000	840541000	826798000	381500000	-93490000	1648000	1798000	1807000	1804000
225	12690000	12630000	12490000	12700000	12720000	12220000	10990000	12220000	-305150000	-289740000	133620000	632300000	1894000	1711000	1613000	1752000
226	12770000	12720000	12580000	12780000	12800000	12300000	11060000	12300000	853079000	839038000	386420000	-94280000	1688000	1830000	1836000	1836000
227	12860000	12800000	12660000	12870000	12880000	12380000	11130000	12380000	-309770000	-294050000	136030000	640830000	1932000	1756000	1661000	1798000
228	12940000	12880000	12740000	12950000	12970000	12460000	11200000	12460000	865780000	851434000	391390000	-95160000	1733000	1868000	1872000	1874000
229	13020000	12970000	12830000	13030000	13050000	12540000	11270000	12540000	-314450000	-298430000	138480000	649550000	1956000	1788000	1694000	1829000
230	13100000	13040000	12900000	13110000	13120000	12610000	11340000	12610000	878644000	863983000	396410000	-96100000	1767000	1895000	1896000	1902000
231	13190000	13130000	12990000	13200000	13210000	12700000	11410000	12700000	-319200000	-302860000	140980000	658440000	1979000	1818000	1726000	1859000
232	13280000	13220000	13070000	13290000	13300000	12780000	11490000	12780000	891688000	876701000	401500000	-97020000	1800000	1922000	1921000	1929000
233	13360000	13300000	13150000	13370000	13380000	12860000	11560000	12860000	-324000000	-307340000	143500000	667390000	2003000	1849000	1758000	1890000
234	13450000	13390000	13240000	13460000	13460000	12940000	11630000	12940000	904888000	889569000	406650000	-97810000	1839000	1954000	1951000	1962000
235	13530000	13470000	13320000	13540000	13550000	13020000	11700000	13020000	-328870000	-311890000	146070000	676310000	2038000	1890000	1800000	1931000
236	13610000	13550000	13400000	13620000	13630000	13100000	11770000	13100000	918253000	902595000	411840000	-98550000	1878000	1987000	1981000	1995000
237	13700000	13640000	13490000	13710000	13720000	13180000	11840000	13180000	-333800000	-316480000	148680000	685290000	2061000	1919000	1831000	1960000
238	13790000	13730000	13580000	13800000	13810000	13270000	11920000	13270000	931796000	915796000	417090000	-99220000	1914000	2017000	2009000	2025000
239	13880000	13810000	13660000	13890000	13890000	13350000	11990000	13350000	-338800000	-321130000	151340000	694320000	2096000	1960000	1873000	2001000
240	13960000	13900000	13750000	13970000	13970000	13430000	12060000	13430000	945500000	929153000	422380000	-99860000	1963000	2060000	2050000	2069000
241	14060000	14000000	13840000	14070000	14070000	13520000	12150000	13520000	-343850000	-325830000	154050000	703410000	2131000	2001000	1914000	2042000
242	14150000	14080000	13930000	14160000	14160000	13600000	12220000	13600000	959393000	942691000	427720000	-100440000	2001000	2091000	2080000	2101000
243	14240000	14170000	14020000	14250000	14240000	13690000	12290000	13690000	-348980000	-330600000	156800000	712540000	2161000	2036000	1951000	2077000
244	14330000	14260000	14100000	14340000	14330000	13770000	12370000	13770000	973454000	956390000	433110000	-101020000	2036000	2121000	2108000	2132000
245	14410000	14350000	14190000	14420000	14420000	13850000	12440000	13850000	-354180000	-335430000	159600000	721750000	2193000	2073000	1988000	2114000
246	14510000	14450000	14290000	14520000	14510000	13950000	12520000	13950000	987700000	970260000	438550000	-101590000	2073000	2153000	2138000	2164000
247	14600000	14530000	14370000	14610000	14600000	14030000	12590000	14030000	-359430000	-340310000	162470000	731080000	2219000	2103000	2020000	2144000
248	14690000	14620000	14460000	14700000	14690000	14120000	12670000	14120000	1002120000	984300000	444030000	-102180000	2101000	2176000	2159000	2188000
249	14780000	14720000	14550000	14790000	14780000	14200000	12740000	14200000	-364750000	-345260000	165410000	740510000	2240000	2129000	2046000	2169000
250	14880000	14810000	14650000	14890000	14880000	14300000	12830000	14300000	1016730000	998520000	449560000	-102740000	2136000	2207000	2188000	2219000
251	14980000	14910000	14740000	14990000	14970000	14390000	12910000	14390000	-370140000	-350250000	168420000	750050000	2268000	2161000	2079000	2202000
252	15070000	15000000	14830000	15080000	15070000	14470000	12980000	14470000	1031520000	1012910000	455130000	-103310000	2170000	2236000	2216000	2249000
253	15160000	15100000	14930000	15180000	15160000	14570000	13070000	14570000	-375600000	-355320000	171500000	759710000	2295000	2193000	2111000	2233000
254	15260000	15190000	15020000	15270000	15250000	14650000	13140000	14650000	1046490000	1027480000	460740000	-103880000	2206000	2268000	2246000	2282000
255	15350000	15280000	15120000	15360000	15350000	14740000	13220000	14740000	-381140000	-360460000	174640000	769470000	2325000	2226000	2145000	2267000
256	15450000	15380000	15200000	15460000	15440000	14830000	13300000	14830000	1061650000	1042230000	466390000	-104450000	2239000	2296000	2273000	2311000
257	15540000	15470000	15300000	15550000	15530000	14920000	13380000	14920000	-386740000	-365650000	177850000	779330000	2354000	2258000	2178000	2299000
258	15640000	15570000	15390000	15650000	15630000	15010000	13460000	15010000	1077010000	1057160000	472080000	-105010000	2274000	2328000	2303000	2343000
259	15740000	15670000	15490000	15750000	15730000	15100000	13550000	15100000	-392410000	-370900000	181160000	789310000	2383000	2292000	2212000	2332000
260	15840000	15770000	15590000	15850000	15830000	15200000	13640000	15200000	1092560000	1072280000	477800000	-105560000	2308000	2358000	2332000	2374000
261	15930000	15860000	15690000	15940000	15920000	15290000	13710000	15290000	-398150000	-376220000	184560000	799400000	2412000	2324000	2244000	2364000
262	16040000	15970000	15790000	16050000	16020000	15380000	13800000	15380000	1108300000	1087580000	483530000	-106110000	2341000	2387000	2360000	2404000
263	16130000	16060000	15880000	16140000	16110000	15470000	13880000	15470000	-403970000	-381600000	188060000	809610000	2442000	2357000	2278000	2397000
264	16240000	16160000	15980000	16250000	16220000	15570000	13960000	15570000	1124240000	1103070000	489320000	-106650000	2378000	2421000	2392000	2438000
265	16330000	16260000	16080000	16340000	16310000	15660000	14040000	15660000	-409860000	-387050000	191640000	819920000	2480000	2398000	2319000	2438000
266	16440000	16360000	16180000	16450000	16410000	15760000	14130000	15760000	1140370000	1118740000	495190000	-107190000	2418000	2458000	2427000	2476000
267	16540000	16460000	16280000	16550000	16510000	15860000	14220000	15860000	-415820000	-392560000	195230000	830350000	2512000	2433000	2354000	2473000
268	16640000	16560000	16380000	16650000	16610000	15950000	14300000	15950000	1156710000	1134610000	501160000	-107710000	2459000	2495000	2463000	2514000
269	16750000	16670000	16490000	16760000	16720000	16050000	14390000	16050000	-421850000	-398130000	198810000	840900000	2550000	2473000	2395000	2513000
270	16840000	16770000	16580000	16860000	16810000	16140000	14470000	16140000	1173250000	1150660000	507270000	-108230000	2499000	2533000	2500000	2552000
271	16950000	16870000	16680000	16960000	16910000	16240000	14560000	16240000	-427980000	-403780000	202350000	851550000	2585000	2512000	2434000	2551000
272	17050000	16980000	16790000	17070000	17020000	16340000	14650000	16340000	1189990000	1166920000	513520000	-108750000	2537000	2568000	2534000	2588000
273	17160000	17080000	16890000	17170000	17120000	16430000	14730000	16430000	-434160000	-409490000	205870000	862330000	2618000	2547000	2469000	2587000
274	17270000	17190000	17000000	17280000	17220000	16540000	14830000	16540000	1206940000	1183370000	519850000	-109250000	2578000	2605000	2570000	2626000
275	17370000	17290000	17100000	17380000	17330000	16630000	14910000	16630000	-440420000	-415270000	209420000	873220000	2655000	2586000	2509000	2626000
276	17480000	17400000	17200000	17490000	17430000	16730000	15000000	16730000	1224100000	1200010000	526240000	-109750000	2615000	2640000	2603000	2661000
277	17590000	17510000	17310000	17600000	17540000	16840000	15090000	16840000	-446760000	-421110000	213010000	884240000	2689000	2622000	2545000	2662000
278	17690000	17610000	17410000	17700000	17640000	16930000	15180000	16930000	1241470000	1216850000	532700000	-110250000	2656000	2679000	2641000	2701000
279	17800000	17710000	17520000	17810000	17750000	17030000	15270000	17030000	-453190000	-427030000	216660000	895370000	2728000	2663000	2586000	2703000
280	17900000	17820000	17620000	17920000	17850000	17130000	15360000	17130000	1259040000	1233890000	539230000	-110730000	2694000	2715000	2676000	2737000
281	18010000	17930000	17730000	18030000	17960000	17240000	15450000	17240000	-459690000	-433010000	220360000	906620000	2764000	2701000	2624000	2741000
282	18130000	18040000	17840000	18140000	18070000	17340000	15550000	17340000	1276840000	1251140000	545840000	-111200000	2732000	2750000	2710000	2773000
283	18230000	18140000	17940000	18240000	18170000	17440000	15630000	17440000	-466280000	-439070000	224100000	917990000	2798000	2737000	2660000	2777000
284	18340000	18260000	18050000	18350000	18280000	17550000	15730000	17550000	1294840000	1268580000	552530000	-111680000	2771000	2787000	2745000	2810000
285	18450000	18370000	18160000	18470000	18390000	17650000	15820000	17650000	-472930000	-445190000	227870000	929500000	2835000	2775000	2699000	2815000
286	18570000	18480000	18270000	18580000	18500000	17760000	15910000	17760000	1313060000	1286230000	559330000	-112150000	2807000	2821000	2779000	2845000
287	18680000	18590000	18380000	18690000	18610000	17860000	16010000	17860000	-479680000	-451380000	231650000	941130000	2852000	2794000	2718000	2834000
288	18780000	18700000	18490000	18800000	18720000	17960000	16100000	17960000	1331500000	1304080000	566250000	-112620000	2830000	2842000	2798000	2866000
289	18900000	18810000	18600000	18910000	18830000	18080000	16190000	18080000	-486510000	-457660000	235430000	952880000	2889000	2832000	2756000	2872000
290	19010000	18930000	18710000	19030000	18950000	18180000	16290000	18180000	1350160000	1322150000	573310000	-113070000	2868000	2878000	2834000	2904000
291	19120000	19040000	18820000	19140000	19060000	18290000	16380000	18290000	-493420000	-464000000	239210000	964750000	2928000	2873000	2797000	2913000
292	19240000	19150000	18940000	19250000	19170000	18400000	16470000	18400000	1369040000	1340420000	580510000	-113520000	2913000	2922000	2876000	2947000
293	19360000	19270000	19060000	19380000	19290000	18510000	16570000	18510000	-500410000	-470410000	242970000	976760000	2970000	2917000	2840000	2957000
294	19480000	19390000	19170000	19490000	19410000	18620000	16670000	18620000	1388160000	1358920000	587880000	-113950000	2954000	2960000	2914000	2987000
295	19590000	19500000	19280000	19600000	19510000	18720000	16760000	18720000	-507490000	-476910000	246690000	988870000	3007000	2955000	2878000	2995000
296	19710000	19620000	19400000	19730000	19630000	18840000	16860000	18840000	1407500000	1377620000	595440000	-114390000	2995000	3000000	2952000	3027000
297	19830000	19730000	19510000	19840000	19750000	18940000	16950000	18940000	-514650000	-483470000	250360000	1001120000	3049000	2998000	2921000	3038000
298	19940000	19850000	19630000	19960000	19860000	19050000	17050000	19050000	1427060000	1396550000	603230000	-114810000	3037000	3041000	2992000	3068000
299	20070000	19980000	19750000	20080000	19980000	19170000	17160000	19170000	-521890000	-490110000	253950000	1013510000	3093000	3043000	2966000	3083000
300	20190000	20090000	19870000	20200000	20100000	19280000	17260000	19280000	1446870000	1415710000	611270000	-115210000	3085000	3087000	3038000	3115000

